singR: An R package for Simultaneous non-Gaussian Component Analysis for data integration

This paper introduces an R package that implements Simultaneous non-Gaussian Component Analysis for data integration. SING uses a non-Gaussian measure of information to extract feature loadings and scores (latent variables) that are shared across multiple datasets. We describe and implement functions through two examples. The first example is a toy example working with images. The second example is a simulated study integrating functional connectivity estimates from a restingstate functional magnetic resonance imaging dataset and task activation maps from a working memory functional magnetic resonance imaging dataset. The SING model can produce joint components that accurately reflect information shared by multiple datasets, particularly for datasets with non-Gaussian features such as neuroimaging.

==> extdata/new_mmp.csv <==
"MMP_Index","MMP_Label","Community_Vector","Community_Label"
25,"R_PSL",4,"Ventral Salience"
37,"R_5mv",4,"Ventral Salience"
38,"R_23c",4,"Ventral Salience"
42,"R_7AL",4,"Ventral Salience"
43,"R_SCEF",4,"Ventral Salience"
44,"R_6ma",4,"Ventral Salience"
57,"R_p24pr",4,"Ventral Salience"
59,"R_a24pr",4,"Ventral Salience"
60,"R_p32pr",4,"Ventral Salience"
84,"R_46",4,"Ventral Salience"
86,"R_9-46d",4,"Ventral Salience"
99,"R_43",4,"Ventral Salience"
105,"R_PFcm",4,"Ventral Salience"
106,"R_PoI2",4,"Ventral Salience"
108,"R_FOP4",4,"Ventral Salience"
109,"R_MI",4,"Ventral Salience"
113,"R_FOP1",4,"Ventral Salience"
114,"R_FOP3",4,"Ventral Salience"
140,"R_TPOJ2",4,"Ventral Salience"
147,"R_PFop",4,"Ventral Salience"
167,"R_PoI1",4,"Ventral Salience"
169,"R_FOP5",4,"Ventral Salience"
178,"R_PI",4,"Ventral Salience"
179,"R_a32pr",4,"Ventral Salience"
190,"L_FEF",4,"Ventral Salience"
217,"L_5mv",4,"Ventral Salience"
218,"L_23c",4,"Ventral Salience"
222,"L_7AL",4,"Ventral Salience"
223,"L_SCEF",4,"Ventral Salience"
224,"L_6ma",4,"Ventral Salience"
237,"L_p24pr",4,"Ventral Salience"
239,"L_a24pr",4,"Ventral Salience"
240,"L_p32pr",4,"Ventral Salience"
264,"L_46",4,"Ventral Salience"
266,"L_9-46d",4,"Ventral Salience"
271,"L_11l",4,"Ventral Salience"
279,"L_43",4,"Ventral Salience"
285,"L_PFcm",4,"Ventral Salience"
286,"L_PoI2",4,"Ventral Salience"
288,"L_FOP4",4,"Ventral Salience"
289,"L_MI",4,"Ventral Salience"
293,"L_FOP1",4,"Ventral Salience"
294,"L_FOP3",4,"Ventral Salience"
320,"L_TPOJ2",4,"Ventral Salience"
327,"L_PFop",4,"Ventral Salience"
347,"L_PoI1",4,"Ventral Salience"
349,"L_FOP5",4,"Ventral Salience"
26,"R_SFL",5,"Default Mode"
27,"R_PCV",5,"Default Mode"
28,"R_STV",5,"Default Mode"
64,"R_p32",6,"Central Executive"
67,"R_8Av",6,"Central Executive"
73,"R_8C",6,"Central Executive"
74,"R_44",6,"Central Executive"
77,"R_a47r",6,"Central Executive"
79,"R_IFJa",6,"Central Executive"
80,"R_IFJp",6,"Central Executive"
81,"R_IFSp",6,"Central Executive"
83,"R_p9-46v",6,"Central Executive"
85,"R_a9-46v",6,"Central Executive"
89,"R_a10p",6,"Central Executive"
91,"R_11l",6,"Central Executive"
93,"R_OFC",6,"Central Executive"
97,"R_i6-8",6,"Central Executive"
98,"R_s6-8",6,"Central Executive"
111,"R_AVI",6,"Central Executive"
112,"R_AAIC",6,"Central Executive"
133,"R_TE1p",6,"Central Executive"
134,"R_TE2a",6,"Central Executive"
144,"R_IP2",6,"Central Executive"
145,"R_IP1",6,"Central Executive"
149,"R_PFm",6,"Central Executive"
151,"R_PGs",6,"Central Executive"
162,"R_31a",6,"Central Executive"
166,"R_pOFC",6,"Central Executive"
170,"R_p10p",6,"Central Executive"
171,"R_p47r",6,"Central Executive"
177,"R_TE1m",6,"Central Executive"
180,"R_p24",6,"Central Executive"
194,"L_RSC",6,"Central Executive"
195,"L_POS2",6,"Central Executive"
209,"L_7Pm",6,"Central Executive"
212,"L_23d",6,"Central Executive"
238,"L_33pr",6,"Central Executive"
243,"L_8BM",6,"Central Executive"
253,"L_8C",6,"Central Executive"
257,"L_a47r",6,"Central Executive"
259,"L_IFJa",6,"Central Executive"
260,"L_IFJp",6,"Central Executive"
263,"L_p9-46v",6,"Central Executive"
265,"L_a9-46v",6,"Central Executive"
269,"L_a10p",6,"Central Executive"
272,"L_13l",6,"Central Executive"
273,"L_OFC",6,"Central Executive"
277,"L_i6-8",6,"Central Executive"
278,"L_s6-8",6,"Central Executive"
291,"L_AVI",6,"Central Executive"
292,"L_AAIC",6,"Central Executive"
313,"L_TE1p",6,"Central Executive"
314,"L_TE2a",6,"Central Executive"

